Magnetic field and activity phenomena of the K2 dwarf V471 Tau

We analyze spectropolarimetric data of the pre-cataclysmic variable binary system V471 Tau obtained with ESPaDOnS at the Canada-France-Hawaii Telescope in two observational campaigns (in Nov/Dec 2004 and Dec 2005). Using Zeeman-Doppler Imaging, we reconstruct the distribution of brightness map and large-scale magnetic field of the K2 dwarf at both epochs, as well as the amount of differential rotation by which surface maps are sheared. We detect significant fluctuations in the surface shear between the two campaigns. It goes from about twice the solar differential rotation rate to less than the solar value in a one-year interval. We conclude that the differential rotation fluctuations obtained for the K2 dwarf resemble those detected on the single-star analog AB Dor, although even larger amplitudes of variation are seen in the K2 dwarf of V471 Tau. Finally, we show that the differential rotation results obtained in this work do not favor an Applegate mechanism operating in the V471 Tau system, at least in its standard form, but leave room for explaining the observed orbital period fluctuations with exotic forms of similar phenomena based on dynamo processes operating within the convective zone of the K2 star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
